FlexCache: Flexible Approximate Cache System for Video Diffusion

Text-to-Video applications receive increasing attention from the public. Among these, diffusion models have emerged as the most prominent approach, offering impressive quality in visual content generation. However, it still suffers from substantial computational complexity, often requiring several minutes to generate a single video. While prior research has addressed the computational overhead in text-to-image diffusion models, the techniques developed are not directly suitable for video diffusion models due to the significantly larger cache requirements and enhanced computational demands associated with video generation. We present FlexCache, a flexible approximate cache system that addresses the challenges in two main designs. First, we compress the caches before saving them to storage. Our compression strategy can reduce 6.7 times consumption on average. Then we find that the approximate cache system can achieve higher hit rate and computation savings by decoupling the object and background. We further design a tailored cache replacement policy to support the two techniques mentioned above better. Through our evaluation, FlexCache reaches 1.26 times higher throughput and 25% lower cost compared to the state-of-the-art diffusion approximate cache system.

==> results/csv/breakdown/all.csv <==
Steps skipped,diffusion_latency,err.diffusion_latency, vdb_latency,err.vdb_latency,extraction_latency,	err.extraction_latency
no,242.2598926,0.1314564412,0,0,0,0
step0,242.2598926,0.1314564412,0.1367957735,0.002142818587,3.59099884,1.119388856
step5,218.2377936,0.05904496041,0.1367957735,0.002142818587,3.59099884,1.119388856
step10,194.4776269,0.06962992359,0.1367957735,0.002142818587,3.59099884,1.119388856
step15,170.6987229,0.07026656639,0.1367957735,0.002142818587,3.59099884,1.119388856
step20,146.862215,0.04505269267,0.1367957735,0.002142818587,3.59099884,1.119388856
step25,123.0436419,0.06653863699,0.1367957735,0.002142818587,3.59099884,1.119388856


==> results/csv/breakdown/cache_time.csv <==
0.144001722
0.136086702
0.137089491
0.135022163
0.136130333
0.138705254
0.134305477
0.135197163
0.134688377
0.134312868
0.135544538
0.136795521
0.136588335
0.135899067
0.137428999
0.138641119
0.13936615
0.137338161
0.132994652
0.134332418
0.135075808
0.135885239
0.138147831
0.135706663
0.143288851
0.13777256
0.134022951
0.136035442
0.133970261
0.136931419
0.145092726
0.138724327
0.138519764
0.13915658
0.138349295
0.138024569
0.136189938
0.136763096
0.13703084
0.140886307
0.140806437
0.138566256
0.138004541
0.141748428
0.136533737
0.136027813
0.135163546
0.137009144
0.140712738
0.138554335
0.135467052
0.136729717
0.137230158
0.136441231
0.135634422
0.13411212
0.135664463
0.136108875
0.13555789
0.134995461
0.13753581
0.136648178
0.136575937
0.134289503
0.135920763
0.135806084
0.135677099
0.13674593
0.136215687
0.136663675
0.136405945
0.13676405
0.137034416
0.135568619
0.139230251
0.134008884
0.1351614
0.134935379
0.135505199
0.137545347
0.136086702
0.135498524
0.135224581
0.137079239
0.13536644
0.134865284
0.134758234
0.137831926
0.136979103
0.138021708
0.137349606
0.137654305
0.136176109
0.134728909
0.133457422
0.139788389
0.13726902
0.138707638
0.137407541
0.133977175


==> results/csv/breakdown/diffusion_time.csv <==
step num, time
0, 242.66830325126648
0, 242.39059734344482
0, 242.38587641716003
0, 242.3093147277832
0, 242.138010263443
0, 242.20874547958374
0, 242.20905661582947
0, 242.09938859939575
0, 242.44160413742065
0, 242.24294662475586
5, 218.30296182632446
5, 218.26282334327698
5, 218.17286038398743
5, 218.28966307640076
5, 218.15315961837769
5, 218.23621106147766
5, 218.20363759994507
5, 218.18254494667053
5, 218.32979440689087
5, 218.18214178085327
10, 194.4172863960266
10, 194.4828360080719
10, 194.4298927783966
10, 194.50446963310242
10, 194.5045416355133
10, 194.4552173614502
10, 194.5253448486328
10, 194.42938613891602
10, 194.4644057750702
10, 194.31817436218262
15, 170.89281582832336
15, 170.74468445777893
15, 170.81776428222656
15, 170.79927945137024
15, 170.733460187912
15, 170.70493078231812
15, 170.71418261528015
15, 170.67695116996765
15, 170.6721260547638
15, 170.6305673122406
20, 146.8069453239441
20, 146.87407851219177
20, 146.83245134353638
20, 146.83677339553833
20, 146.83866810798645
20, 146.9692986011505
20, 146.86170363426208
20, 146.84617829322815
20, 146.8975236415863
20, 146.85852932929993
25, 123.08385252952576
25, 123.06922221183777
25, 123.03955793380737
25, 122.98276042938232
25, 123.03078150749207
25, 122.98987531661987
25, 122.9614040851593
25, 123.00723052024841
25, 123.08250093460083
25, 123.18923354148865
0, 242.24689030647278
0, 242.2349648475647
0, 242.2020149230957
0, 242.18897461891174
0, 242.28670024871826
0, 242.25455474853516
0, 242.20902609825134
0, 242.1905961036682
0, 242.10407495498657
0, 242.18621134757996
5, 218.2251319885254
5, 218.2793641090393
5, 218.16573452949524
5, 218.24404883384705
5, 218.3568994998932
5, 218.28410387039185
5, 218.2805471420288
5, 218.18318700790405
5, 218.18080878257751
5, 218.24024748802185
10, 194.4562966823578
10, 194.58573412895203
10, 194.42694473266602
10, 194.47397994995117
10, 194.4762361049652
10, 194.50670337677002
10, 194.63512349128723
10, 194.40359258651733
10, 194.56723809242249
10, 194.4891335964203
15, 170.68247389793396
15, 170.69530153274536
15, 170.65148973464966
15, 170.63845086097717
15, 170.6505994796753
15, 170.61527490615845
15, 170.68425679206848
15, 170.6275098323822
15, 170.68153309822083
15, 170.66080594062805


==> results/csv/breakdown/llama_time.csv <==
time
3.2227530479431152
4.753887176513672
5.078836917877197
1.8451991081237793
4.950182199478149
4.105746746063232
2.2918853759765625
3.71406626701355
4.471949815750122
2.8823137283325195
2.7671926021575928
4.669617176055908
4.961693525314331
1.8459513187408447
4.94616174697876
4.018243312835693
2.288282871246338
3.6334128379821777
4.407726287841797
2.8599815368652344
2.7481191158294678
4.583068132400513
4.9322168827056885
1.8269612789154053
4.935474157333374
4.0514514446258545
2.305276870727539
3.6137747764587402
4.417378187179565
2.8609871864318848
3.1780190467834473
4.825502872467041
5.107567071914673
1.8964598178863525
5.101635694503784
4.152022123336792
2.343139171600342
3.6893317699432373
4.496116638183594
2.901015043258667
2.7885000705718994
4.72031569480896
4.981912851333618
1.8405511379241943
4.96717643737793
4.112880229949951
2.3367412090301514
3.6693403720855713
4.517000198364258
2.9190285205841064
2.7595927715301514
4.684899806976318
4.990402936935425
1.8319892883300781
4.951168775558472
4.079373598098755
2.3181116580963135
3.6669068336486816
4.488506078720093
2.902456045150757
1.9602065086364746
4.3191094398498535
4.95482611656189
1.5099940299987793
4.510684251785278
4.369112968444824
2.579695701599121
3.6015284061431885
2.5733001232147217
4.092963695526123
1.9711313247680664
4.364488840103149
4.995649576187134
1.5147647857666016
4.5133936405181885
4.321711301803589
2.585871934890747
3.60821270942688
2.5551788806915283
4.132502794265747
1.957869052886963
4.354553461074829
4.927057266235352
1.5012102127075195
4.477108716964722
4.370397090911865
2.571499824523926
3.581688165664673
2.5515189170837402
4.137520790100098
1.9626753330230713
4.378166198730469
4.940771102905273
1.4995825290679932
4.492686748504639
4.330115556716919
2.579594373703003
3.579724073410034
2.5612049102783203
4.10315728187561


==> results/csv/breakdown/llama_time_cdf.csv <==
percentile,time
1,1.499582529
2,1.501210213
3,1.50999403
4,1.514764786
5,1.826961279
6,1.831989288
7,1.840551138
8,1.845199108
9,1.845951319
10,1.896459818
11,1.957869053
12,1.960206509
13,1.962675333
14,1.971131325
15,2.288282871
16,2.291885376
17,2.305276871
18,2.318111658
19,2.336741209
20,2.343139172
21,2.551518917
22,2.555178881
23,2.56120491
24,2.571499825
25,2.573300123
26,2.579594374
27,2.579695702
28,2.585871935
29,2.748119116
30,2.759592772
31,2.767192602
32,2.788500071
33,2.859981537
34,2.860987186
35,2.882313728
36,2.901015043
37,2.902456045
38,2.919028521
39,3.178019047
40,3.222753048
41,3.579724073
42,3.581688166
43,3.601528406
44,3.608212709
45,3.613774776
46,3.633412838
47,3.666906834
48,3.669340372
49,3.68933177
50,3.714066267
51,4.018243313
52,4.051451445
53,4.079373598
54,4.092963696
55,4.103157282
56,4.105746746
57,4.11288023
58,4.132502794
59,4.13752079
60,4.152022123
61,4.31910944
62,4.321711302
63,4.330115557
64,4.354553461
65,4.36448884
66,4.369112968
67,4.370397091
68,4.378166199
69,4.407726288
70,4.417378187
71,4.471949816
72,4.477108717
73,4.488506079
74,4.492686749
75,4.496116638
76,4.510684252
77,4.513393641
78,4.517000198
79,4.583068132
80,4.669617176
81,4.684899807
82,4.720315695
83,4.753887177
84,4.825502872
85,4.927057266
86,4.932216883
87,4.935474157
88,4.940771103
89,4.946161747
90,4.950182199
91,4.951168776
92,4.954826117
93,4.961693525
94,4.967176437
95,4.981912851
96,4.990402937
97,4.995649576
98,5.078836918
99,5.101635695
100,5.107567072

==> results/csv/compress.csv <==
compress method, step number, similarity after compress
intra + inter, 5, 1.0
intra + inter, 10, 0.9996
intra + inter, 15, 0.9984
intra + inter, 20, 0.9975
intra + inter, 25,  0.9976
intra, 0.9952
intra, 0.9962
intra, 0.9970
intra, 0.9974
intra, 0.9946



==> results/csv/compression_size/compression_ratio.csv <==
percentile,intra compression ratio, intra + inter compression ratio
0, 0.25, 0.0625
1, 0.25, 0.0625
2, 0.25, 0.0625
3, 0.25, 0.0625
4, 0.25, 0.0625
5, 0.25, 0.0625
6, 0.25, 0.0625
7, 0.25, 0.0625
8, 0.25, 0.0625
9, 0.25, 0.0625
10, 0.25, 0.0625
11, 0.25, 0.0625
12, 0.25, 0.0625
13, 0.25, 0.0625
14, 0.25, 0.0625
15, 0.25, 0.0625
16, 0.25, 0.0625
17, 0.25, 0.0625
18, 0.25, 0.0625
19, 0.25, 0.0625
20, 0.25, 0.0625
21, 0.25, 0.0625
22, 0.25, 0.0625
23, 0.25, 0.0625
24, 0.25, 0.0625
25, 0.25, 0.0625
26, 0.25, 0.0625
27, 0.25, 0.0625
28, 0.25, 0.0625
29, 0.25, 0.0625
30, 0.25, 0.0625
31, 0.253125, 0.065625
32, 0.253125, 0.065625
33, 0.253125, 0.065625
34, 0.25625, 0.06875
35, 0.25625, 0.06875
36, 0.259375, 0.071875
37, 0.2625, 0.075
38, 0.265625, 0.078125
39, 0.265625, 0.078125
40, 0.26875, 0.08125
41, 0.271875, 0.084375
42, 0.275, 0.0875
43, 0.278125, 0.090625
44, 0.284375, 0.096875
45, 0.2875, 0.1
46, 0.290625, 0.103125
47, 0.29375, 0.10625
48, 0.296875, 0.109375
49, 0.3, 0.1125
50, 0.3, 0.1125
51, 0.303125, 0.115625
52, 0.30625, 0.11875
53, 0.30625, 0.11875
54, 0.309375, 0.121875
55, 0.3125, 0.125
56, 0.315625, 0.128125
57, 0.31875, 0.13125
58, 0.325, 0.1375
59, 0.328125, 0.140625
60, 0.33125, 0.14375
61, 0.334375, 0.146875
62, 0.3375, 0.15
63, 0.34375, 0.15625
64, 0.346875, 0.159375
65, 0.35, 0.1625
66, 0.353125, 0.165625
67, 0.35625, 0.16875
68, 0.359375, 0.171875
69, 0.365625, 0.178125
70, 0.36875, 0.18125
71, 0.375, 0.1875
72, 0.378125, 0.190625
73, 0.384375, 0.196875
74, 0.3875, 0.2
75, 0.39375, 0.20625
76, 0.4, 0.2125
77, 0.403125, 0.215625
78, 0.409375, 0.221875
79, 0.415625, 0.228125
80, 0.41875, 0.23125
81, 0.425, 0.2375
82, 0.43125, 0.24375
83, 0.4375, 0.25
84, 0.44375, 0.25625
85, 0.45, 0.2625
86, 0.459375, 0.271875
87, 0.4625, 0.275
88, 0.471875, 0.284375
89, 0.478125, 0.290625
90, 0.484375, 0.296875
91, 0.49375, 0.30625
92, 0.5, 0.3125
93, 0.50625, 0.31875
94, 0.515625, 0.328125
95, 0.525, 0.3375
96, 0.534375, 0.346875
97, 0.54375, 0.35625
98, 0.559375, 0.371875
99, 0.58125, 0.39375
100, 0.58125, 0.39375

==> results/csv/compression_size/step10_extra.csv <==
percentile,extra frames,size
1, 0, 0
2, 0, 0
3, 0, 0
4, 0, 0
5, 0, 0
6, 0, 0
7, 0, 0
8, 0, 0
9, 0, 0
10, 0, 0
11, 0, 0
12, 0, 0
13, 0, 0
14, 0, 0
15, 0, 0
16, 0, 0
17, 0, 0
18, 0, 0
19, 0, 0
20, 0, 0
21, 0, 0
22, 0, 0
23, 0, 0
24, 0, 0
25, 0, 0
26, 0, 0
27, 0, 0
28, 0, 0
29, 0, 0
30, 0, 0
31, 0, 0
32, 0, 0
33, 0, 0
34, 0, 0
35, 0, 0
36, 0, 0
37, 0, 0
38, 0, 0
39, 0, 0
40, 0, 0
41, 0, 0
42, 0, 0
43, 0, 0
44, 0, 0
45, 0, 0
46, 0, 0
47, 0, 0
48, 0, 0
49, 0, 0
50, 0, 0
51, 0, 0
52, 0, 0
53, 0, 0
54, 0, 0
55, 0, 0
56, 0, 0
57, 0, 0
58, 0, 0
59, 0, 0
60, 0, 0
61, 0, 0
62, 0, 0
63, 0, 0
64, 0, 0
65, 0, 0
66, 0, 0
67, 0, 0
68, 0, 0
69, 0, 0
70, 0, 0
71, 0, 0
72, 0, 0
73, 0, 0
74, 0, 0
75, 0, 0
76, 0, 0
77, 0, 0
78, 0, 0
79, 0, 0
80, 0, 0
81, 0, 0
82, 0, 0
83, 0, 0
84, 0, 0
85, 0, 0
86, 0, 0
87, 0, 0
88, 0, 0
89, 0, 0
90, 0, 0
91, 0, 0
92, 0, 0
93, 0, 0
94, 0, 0
95, 0, 0
96, 0, 0
97, 0, 0
98, 0, 0
99, 0, 0
100, 0, 0


==> results/csv/compression_size/step15_extra.csv <==
percentile,extra frames,size
1, 0, 0
2, 0, 0
3, 0, 0
4, 0, 0
5, 0, 0
6, 0, 0
7, 0, 0
8, 0, 0
9, 0, 0
10, 0, 0
11, 0, 0
12, 0, 0
13, 0, 0
14, 0, 0
15, 0, 0
16, 0, 0
17, 0, 0
18, 0, 0
19, 0, 0
20, 0, 0
21, 0, 0
22, 0, 0
23, 0, 0
24, 0, 0
25, 0, 0
26, 0, 0
27, 0, 0
28, 0, 0
29, 0, 0
30, 0, 0
31, 0, 0
32, 0, 0
33, 0, 0
34, 0, 0
35, 0, 0
36, 0, 0
37, 0, 0
38, 0, 0
39, 0, 0
40, 0, 0
41, 0, 0
42, 0, 0
43, 0, 0
44, 0, 0
45, 0, 0
46, 0, 0
47, 0, 0
48, 0, 0
49, 0, 0
50, 0, 0
51, 0, 0
52, 0, 0
53, 0, 0
54, 0, 0
55, 0, 0
56, 0, 0
57, 0, 0
58, 0, 0
59, 0, 0
60, 0, 0
61, 0, 0
62, 0, 0
63, 0, 0
64, 0, 0
65, 0, 0
66, 0, 0
67, 0, 0
68, 0, 0
69, 0, 0
70, 0, 0
71, 0, 0
72, 0, 0
73, 0, 0
74, 0, 0
75, 0, 0
76, 0, 0
77, 0, 0
78, 0, 0
79, 0, 0
80, 0, 0
81, 0, 0
82, 0, 0
83, 0, 0
84, 0, 0
85, 0, 0
86, 0, 0
87, 0, 0
88, 0, 0
89, 0, 0
90, 0, 0
91, 0, 0
92, 1, 40
93, 1, 40
94, 2, 80
95, 4, 160
96, 5, 200
97, 8, 320
98, 12, 480
99, 17, 680
100, 24, 960


==> results/csv/compression_size/step20_extra.csv <==
percentile,extra frames,size
1, 0, 0
2, 0, 0
3, 0, 0
4, 0, 0
5, 0, 0
6, 0, 0
7, 0, 0
8, 0, 0
9, 0, 0
10, 0, 0
11, 0, 0
12, 0, 0
13, 0, 0
14, 0, 0
15, 0, 0
16, 0, 0
17, 0, 0
18, 0, 0
19, 0, 0
20, 0, 0
21, 0, 0
22, 0, 0
23, 0, 0
24, 0, 0
25, 0, 0
26, 0, 0
27, 0, 0
28, 0, 0
29, 0, 0
30, 0, 0
31, 0, 0
32, 0, 0
33, 0, 0
34, 0, 0
35, 0, 0
36, 0, 0
37, 0, 0
38, 0, 0
39, 0, 0
40, 0, 0
41, 0, 0
42, 0, 0
43, 0, 0
44, 0, 0
45, 0, 0
46, 0, 0
47, 0, 0
48, 0, 0
49, 0, 0
50, 0, 0
51, 0, 0
52, 0, 0
53, 0, 0
54, 0, 0
55, 0, 0
56, 0, 0
57, 0, 0
58, 0, 0
59, 0, 0
60, 1, 40
61, 1, 40
62, 1, 40
63, 2, 80
64, 2, 80
65, 3, 120
66, 3, 120
67, 4, 160
68, 5, 200
69, 6, 240
70, 7, 280
71, 8, 320
72, 9, 360
73, 10, 400
74, 11, 440
75, 13, 520
76, 14, 560
77, 15, 600
78, 16, 640
79, 16, 640
80, 17, 680
81, 17, 680
82, 18, 720
83, 19, 760
84, 20, 800
85, 21, 840
86, 22, 880
87, 24, 960
88, 25, 1000
89, 27, 1080
90, 29, 1160
91, 30, 1200
92, 32, 1280
93, 34, 1360
94, 36, 1440
95, 38, 1520
96, 40, 1600
97, 43, 1720
98, 45, 1800
99, 47, 1880
100, 47, 1880


==> results/csv/compression_size/step25_extra.csv <==
percentile,extra frames,size
1, 0, 0
2, 0, 0
3, 0, 0
4, 0, 0
5, 0, 0
6, 0, 0
7, 0, 0
8, 0, 0
9, 0, 0
10, 0, 0
11, 0, 0
12, 0, 0
13, 0, 0
14, 0, 0
15, 0, 0
16, 0, 0
17, 0, 0
18, 0, 0
19, 0, 0
20, 0, 0
21, 0, 0
22, 0, 0
23, 0, 0
24, 0, 0
25, 0, 0
26, 0, 0
27, 0, 0
28, 0, 0
29, 0, 0
30, 0, 0
31, 1, 40
32, 1, 40
33, 1, 40
34, 2, 80
35, 2, 80
36, 3, 120
37, 4, 160
38, 4, 160
39, 5, 200
40, 6, 240
41, 7, 280
42, 8, 320
43, 9, 360
44, 10, 400
45, 11, 440
46, 13, 520
47, 14, 560
48, 15, 600
49, 15, 600
50, 16, 640
51, 16, 640
52, 17, 680
53, 18, 720
54, 18, 720
55, 19, 760
56, 20, 800
57, 20, 800
58, 21, 840
59, 22, 880
60, 23, 920
61, 24, 960
62, 24, 960
63, 25, 1000
64, 26, 1040
65, 27, 1080
66, 28, 1120
67, 28, 1120
68, 29, 1160
69, 30, 1200
70, 31, 1240
71, 31, 1240
72, 32, 1280
73, 33, 1320
74, 34, 1360
75, 35, 1400
76, 36, 1440
77, 37, 1480
78, 38, 1520
79, 39, 1560
80, 40, 1600
81, 40, 1600
82, 42, 1680
83, 43, 1720
84, 44, 1760
85, 45, 1800
86, 45, 1800
87, 46, 1840
88, 46, 1840
89, 47, 1880
90, 47, 1880
91, 47, 1880
92, 47, 1880
93, 47, 1880
94, 47, 1880
95, 47, 1880
96, 47, 1880
97, 47, 1880
98, 47, 1880
99, 47, 1880
100, 47, 1880


==> results/csv/compression_size/step5_extra.csv <==
percentile,extra frames,size
1, 0, 0
2, 0, 0
3, 0, 0
4, 0, 0
5, 0, 0
6, 0, 0
7, 0, 0
8, 0, 0
9, 0, 0
10, 0, 0
11, 0, 0
12, 0, 0
13, 0, 0
14, 0, 0
15, 0, 0
16, 0, 0
17, 0, 0
18, 0, 0
19, 0, 0
20, 0, 0
21, 0, 0
22, 0, 0
23, 0, 0
24, 0, 0
25, 0, 0
26, 0, 0
27, 0, 0
28, 0, 0
29, 0, 0
30, 0, 0
31, 0, 0
32, 0, 0
33, 0, 0
34, 0, 0
35, 0, 0
36, 0, 0
37, 0, 0
38, 0, 0
39, 0, 0
40, 0, 0
41, 0, 0
42, 0, 0
43, 0, 0
44, 0, 0
45, 0, 0
46, 0, 0
47, 0, 0
48, 0, 0
49, 0, 0
50, 0, 0
51, 0, 0
52, 0, 0
53, 0, 0
54, 0, 0
55, 0, 0
56, 0, 0
57, 0, 0
58, 0, 0
59, 0, 0
60, 0, 0
61, 0, 0
62, 0, 0
63, 0, 0
64, 0, 0
65, 0, 0
66, 0, 0
67, 0, 0
68, 0, 0
69, 0, 0
70, 0, 0
71, 0, 0
72, 0, 0
73, 0, 0
74, 0, 0
75, 0, 0
76, 0, 0
77, 0, 0
78, 0, 0
79, 0, 0
80, 0, 0
81, 0, 0
82, 0, 0
83, 0, 0
84, 0, 0
85, 0, 0
86, 0, 0
87, 0, 0
88, 0, 0
89, 0, 0
90, 0, 0
91, 0, 0
92, 0, 0
93, 0, 0
94, 0, 0
95, 0, 0
96, 0, 0
97, 0, 0
98, 0, 0
99, 0, 0
100, 0, 0


==> results/csv/computation_saving_by_memory/img.csv <==
memory size, computation savings
1, 6.58
10, 10.23
100, 16.11
1000, 19.58

==> results/csv/computation_saving_by_memory/vid_compressed.csv <==
memory size, computation savings
1, 6.29
10, 11.13
100, 13.24
1000, 18.32

==> results/csv/computation_saving_by_memory/vid_uncompressed.csv <==
memory size, computation savings
1, 5.78
10, 6.4
100, 11.9
1000, 15.6
5000, 18.6
10000, 19.33

==> results/csv/computation_savings_by_memory.csv <==
memory size, is compressed, computation savings
1GB, False, 5.78%
10GB, False, 6.4%
100GB, False, 11.9%
1000GB, False, 15.6%
1GB, True, 6.29%
10GB, True, 11.13%
100GB, True, 13.24%
1000GB, True, 18.32%

==> results/csv/cost_breakdown.csv <==
system, gpu, disk
no cache, 0.2467, 0
nirvana, 0.2268, 0.0085
cachedvid, 0.181, 0.0068

==> results/csv/decompress_similarity.csv <==
step,intra,intra+inter
5,1,0.9952
10,0.9996,0.9962
15,0.9984,0.9970
20,0.9975,0.9974
25,0.9976,0.9946

==> results/csv/diff_similarity.csv <==
1,0.9998,0.999,0.9972,0.9934,0.9854,0.9638,0.9154,0.8036,0.4509
0.9998,1,0.9996,0.9981,0.9947,0.9873,0.9666,0.9194,0.809,0.458
0.999,0.9996,1,0.9993,0.9968,0.9904,0.9715,0.9265,0.8189,0.471
0.9972,0.9981,0.9993,1,0.9989,0.9943,0.9781,0.9367,0.8336,0.4909
0.9934,0.9947,0.9968,0.9989,1,0.998,0.9859,0.9498,0.8534,0.5186
0.9854,0.9873,0.9904,0.9943,0.998,1,0.9942,0.9663,0.8806,0.5593
0.9638,0.9666,0.9715,0.9781,0.9859,0.9942,1,0.9879,0.9235,0.631
0.9154,0.9194,0.9265,0.9367,0.9498,0.9663,0.9879,1,0.9708,0.7309
0.8036,0.809,0.8189,0.8336,0.8534,0.8806,0.9235,0.9708,1,0.8644
0.4509,0.458,0.471,0.4909,0.5186,0.5593,0.631,0.7309,0.8644,1


==> results/csv/diff_similarity_matrix.csv <==
x,y,similarity
5, 5, 1.0000
10, 5, 0.9998
15, 5, 0.9990
20, 5, 0.9972
25, 5, 0.9934
30, 5, 0.9854
35, 5, 0.9638
40, 5, 0.9154
45, 5, 0.8036
50, 5, 0.4509
5, 10, 0.9998
10, 10, 1.0000
15, 10, 0.9996
20, 10, 0.9981
25, 10, 0.9947
30, 10, 0.9873
35, 10, 0.9666
40, 10, 0.9194
45, 10, 0.8090
50, 10, 0.4580
5, 15, 0.9990
10, 15, 0.9996
15, 15, 1.0000
20, 15, 0.9993
25, 15, 0.9968
30, 15, 0.9904
35, 15, 0.9715
40, 15, 0.9265
45, 15, 0.8189
50, 15, 0.4710
5, 20, 0.9972
10, 20, 0.9981
15, 20, 0.9993
20, 20, 1.0000
25, 20, 0.9989
30, 20, 0.9943
35, 20, 0.9781
40, 20, 0.9367
45, 20, 0.8336
50, 20, 0.4909
5, 25, 0.9934
10, 25, 0.9947
15, 25, 0.9968
20, 25, 0.9989
25, 25, 1.0000
30, 25, 0.9980
35, 25, 0.9859
40, 25, 0.9498
45, 25, 0.8534
50, 25, 0.5186
5, 30, 0.9854
10, 30, 0.9873
15, 30, 0.9904
20, 30, 0.9943
25, 30, 0.9980
30, 30, 1.0000
35, 30, 0.9942
40, 30, 0.9663
45, 30, 0.8806
50, 30, 0.5593
5, 35, 0.9638
10, 35, 0.9666
15, 35, 0.9715
20, 35, 0.9781
25, 35, 0.9859
30, 35, 0.9942
35, 35, 1.0000
40, 35, 0.9879
45, 35, 0.9235
50, 35, 0.6310
5, 40, 0.9154
10, 40, 0.9194
15, 40, 0.9265
20, 40, 0.9367
25, 40, 0.9498
30, 40, 0.9663
35, 40, 0.9879
40, 40, 1.0000
45, 40, 0.9708
50, 40, 0.7309
5, 45, 0.8036
10, 45, 0.8090
15, 45, 0.8189
20, 45, 0.8336
25, 45, 0.8534
30, 45, 0.8806
35, 45, 0.9235
40, 45, 0.9708
45, 45, 1.0000
50, 45, 0.8644
5, 50, 0.4509
10, 50, 0.4580
15, 50, 0.4710
20, 50, 0.4909
25, 50, 0.5186
30, 50, 0.5593
35, 50, 0.6310
40, 50, 0.7309
45, 50, 0.8644
50, 50, 1.0000


==> results/csv/hit_decline.csv <==
day,top 1p,top 2p,top 5p,top 10p
1,6.1,7.9,10.5,12.1
2,5.3,6.1,7.5,8.4
3,4.9,5.7,7.2,8.0
4,4.8,5.6,7.0,7.8
5,4.5,5.3,6.6,7.41
6,4.6,5.3,6.6,7.4
7,4.3,5.0,6.3,7.0

==> results/csv/hit_step.csv <==
step, whole prompt, decouple, miss
0,0, 0, 1.6
5,3.99,5.67,0
10,16.81,18.57,0
15,14.3,10.05,0
20,13.51,4.22,0
25,9.31,2.01,0

==> results/csv/keyframe_similarity.csv <==
keyframe num, similarity,step num
1, 0.06490092724561691,step5,
2, 0.1316581666469574,step5,
4, 0.259441077709198,step5,
8, 0.5083153247833252,step5,
16, 0.9999704957008362,step5,
32, 0.9999927282333374,step5,
64, 1.0000123977661133,step5,
1, 0.07039444893598557,step10
2, 0.13697582483291626,step10
4, 0.26376330852508545,step10
8, 0.5110328793525696,step10
16, 0.9995684623718262,step10
32, 0.9997860789299011,step10
64, 1.0000123977661133,step10
1, 0.08137564361095428,step15
2, 0.14714904129505157,step15
4, 0.2721497118473053,step15
8, 0.5162131190299988,step15
16, 0.9982276558876038,step15
32, 0.9990572333335876,step15
64, 1.0000123977661133,step15
1, 0.10137981921434402,step20
2, 0.16552230715751648,step20
4, 0.2873837649822235,step20
8, 0.5255125761032104,step20
16, 0.995250403881073,step20
32, 0.9973970651626587,step20
64, 1.0000121593475342,step20
1, 0.13452644646167755,step25
2, 0.19599267840385437,step25
4, 0.3127325773239136,step25
8, 0.5409111380577087,step25
16, 0.9896802306175232,step25
32, 0.9942492246627808,step25
64, 1.0000109672546387,step25

==> results/csv/keyframe_similarity/step10.csv <==
keyframe num, similarity
1, 0.07039444893598557
2, 0.13697582483291626
4, 0.26376330852508545
8, 0.5110328793525696
16, 0.9995684623718262
32, 0.9997860789299011
64, 1.0000123977661133


==> results/csv/keyframe_similarity/step15.csv <==
keyframe num, similarity
1, 0.08137564361095428
2, 0.14714904129505157
4, 0.2721497118473053
8, 0.5162131190299988
16, 0.9982276558876038
32, 0.9990572333335876
64, 1.0000123977661133


==> results/csv/keyframe_similarity/step20.csv <==
keyframe num, similarity
1, 0.10137981921434402
2, 0.16552230715751648
4, 0.2873837649822235
8, 0.5255125761032104
16, 0.995250403881073
32, 0.9973970651626587
64, 1.0000121593475342


==> results/csv/keyframe_similarity/step25.csv <==
keyframe num, similarity
1, 0.13452644646167755
2, 0.19599267840385437
4, 0.3127325773239136
8, 0.5409111380577087
16, 0.9896802306175232
32, 0.9942492246627808
64, 1.0000109672546387

==> results/csv/keyframe_similarity/step5.csv <==
keyframe num, similarity
1, 0.06490092724561691
2, 0.1316581666469574
4, 0.259441077709198
8, 0.5083153247833252
16, 0.9999704957008362
32, 0.9999927282333374
64, 1.0000123977661133


==> results/csv/redundant_frames.csv <==
step num,redundant frames
5,48
10,48
15,47.14
20,40.91
25,33.99

==> results/csv/similarity_hit.csv <==
score,Full prompt,Object,Background
0.5,3.8,1,0.1
0.55,5.1,2.2,1.4
0.6,10.2,3.6,1.9
0.65,13.7,9.1,5.7
0.7,14.8,13.3,10.9
0.75,16.9,21.3,21.5
0.8,15.5,22.7,22.7
0.85,10.4,17.9,19.6
0.9,4.9,6.7,7.4
0.95,2.7,1.7,8.1
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,


==> results/csv/throughput/CachedVid.csv <==
throughput
1.390772626
1.38904833
1.366459627
1.357628526
1.36295028
1.385993448
1.36239782
1.358177124
1.329874926
1.37540637
1.329524228
1.367942659
1.345490937
1.345490937
1.361110486
1.344414569
1.351623065
1.358360089
1.381625522
1.386183984
1.3456705
1.350175188
1.376345064
1.340482574
1.336042223
1.346029768
1.338880652
1.352348168
1.335334496
1.354892168
1.358543103
1.377661391
1.388474514
1.382383183
1.338880652
1.362581924
1.353255642
1.343697946
1.338347528
1.351804268
1.34585011
1.345490937
1.34692878
1.36664483
1.351260805
1.349452412
1.341374188
1.326201802
1.341552653
1.360743123
1.344235341


==> results/csv/throughput/nirvana.csv <==
throughput
1.084210631
1.098525569
1.096700569
1.092947879
1.098403715
1.100723531
1.080895977
1.070376435
1.089940003
1.089460265
1.07444317
1.080777968
1.07924617
1.093551429
1.091622389
1.083498653
1.065192379
1.077836015
1.071999463
1.089820029
1.090300082
1.071303283
1.066569924
1.085042444
1.081250158
1.09186315
1.075493855
1.07444317
1.081250158
1.084923536
1.071999463
1.062561916
1.09186315
1.073278125
1.084329384
1.102930226
1.083380081
1.085756434
1.097308234
1.10985192
1.077249528
1.078540636
1.102316376
1.0751434
1.073860334
1.098525569
1.073743842
1.089340396
1.080895977
1.079952619


==> results/csv/throughput_breakdown.csv <==
case, nirvana, cache design, segmentation
0, 1.08, 0.23, 0.05
